herakoi: a sonification experiment for astronomical data

Recent research is revealing data-sonification as a promising complementary approach to vision, benefiting both data perception and interpretation. We present herakoi, a novel open-source software that uses machine learning to allow real-time image sonification, with a focus on astronomical data. By tracking hand movements via a webcam and mapping them to image coordinates, herakoi translates visual properties into sound, enabling users to "hear" images. Its swift responsiveness allows users to access information in astronomical images with short training, demonstrating high reliability and effectiveness. The software has shown promise in educational and outreach settings, making complex astronomical concepts more engaging and accessible to diverse audiences, including blind and visually impaired individuals. We also discuss future developments, such as the integration of large language and vision models to create a more interactive experience in interpreting astronomical data.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


